Tensor Generalized Canonical Correlation Analysis

Regularized Generalized Canonical Correlation Analysis (RGCCA) is a general statistical framework for multi-block data analysis. RGCCA enables deciphering relationships between several sets of variables and subsumes many well-known multivariate analysis methods as special cases. However, RGCCA only deals with vector-valued blocks, disregarding their possible higher-order structures. This paper presents Tensor GCCA (TGCCA), a new method for analyzing higher-order tensors with canonical vectors admitting an orthogonal rank-R CP decomposition. Moreover, two algorithms for TGCCA, based on whether a separable covariance structure is imposed or not, are presented along with convergence guarantees. The efficiency and usefulness of TGCCA are evaluated on simulated and real data and compared favorably to state-of-the-art approaches.

==> appendix/tables/raw_tables/2B_1000_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
2DCCA1_B24_1000,TCCA1_B24_1000,TGCCA1_B24_1000,spTCCA1_B24_1000,MGCCA_B24_1000,CMTF1_B24_1000,2DCCA3_B24_1000,TCCA3_B24_1000,TGCCA3_B24_1000,spTCCA3_B24_1000,spTGCCA3_B24_1000,CMTF3_B24_1000,RGCCA_B24_1000,SVD_B24_1000
2DCCA1,TCCA1,TGCCA1,spTCCA1,MGCCA,CMTF1,2DCCA3,TCCA3,TGCCA3,spTCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_1000_all


==> appendix/tables/raw_tables/2B_100_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
2DCCA1_B24_100,TCCA1_B24_100,TGCCA1_B24_100,spTCCA1_B24_100,MGCCA_B24_100,CMTF1_B24_100,2DCCA3_B24_100,TCCA3_B24_100,TGCCA3_B24_100,spTCCA3_B24_100,spTGCCA3_B24_100,CMTF3_B24_100,RGCCA_B24_100,SVD_B24_100
2DCCA1,TCCA1,TGCCA1,spTCCA1,MGCCA,CMTF1,2DCCA3,TCCA3,TGCCA3,spTCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_100_all


==> appendix/tables/raw_tables/2B_200_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
2DCCA1_B24_200,TCCA1_B24_200,TGCCA1_B24_200,spTCCA1_B24_200,MGCCA_B24_200,CMTF1_B24_200,2DCCA3_B24_200,TCCA3_B24_200,TGCCA3_B24_200,spTCCA3_B24_200,spTGCCA3_B24_200,CMTF3_B24_200,RGCCA_B24_200,SVD_B24_200
2DCCA1,TCCA1,TGCCA1,spTCCA1,MGCCA,CMTF1,2DCCA3,TCCA3,TGCCA3,spTCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_200_all


==> appendix/tables/raw_tables/2B_300_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
2DCCA1_B24_300,TCCA1_B24_300,TGCCA1_B24_300,spTCCA1_B24_300,MGCCA_B24_300,CMTF1_B24_300,2DCCA3_B24_300,TCCA3_B24_300,TGCCA3_B24_300,spTCCA3_B24_300,spTGCCA3_B24_300,CMTF3_B24_300,RGCCA_B24_300,SVD_B24_300
2DCCA1,TCCA1,TGCCA1,spTCCA1,MGCCA,CMTF1,2DCCA3,TCCA3,TGCCA3,spTCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_300_all


==> appendix/tables/raw_tables/2B_500_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
2DCCA1_B24_500,TCCA1_B24_500,TGCCA1_B24_500,spTCCA1_B24_500,MGCCA_B24_500,CMTF1_B24_500,2DCCA3_B24_500,TCCA3_B24_500,TGCCA3_B24_500,spTCCA3_B24_500,spTGCCA3_B24_500,CMTF3_B24_500,RGCCA_B24_500,SVD_B24_500
2DCCA1,TCCA1,TGCCA1,spTCCA1,MGCCA,CMTF1,2DCCA3,TCCA3,TGCCA3,spTCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_500_all


==> appendix/tables/raw_tables/2B_vs_5B_1000_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B24_1000,TGCCA1_B12345_1000,MGCCA_B24_1000,MGCCA_B12345_1000,CMTF1_B24_1000,CMTF1_B12345_1000,TGCCA3_B24_1000,TGCCA3_B12345_1000,spTGCCA3_B24_1000,spTGCCA3_B12345_1000,CMTF3_B24_1000,CMTF3_B12345_1000,RGCCA_B24_1000,RGCCA_B12345_1000
TGCCA1b2,TGCCA1b5,MGCCAb2,MGCCAb5,CMTF1b2,CMTF1b5,TGCCA3b2,TGCCA3b5,spTGCCA3b2,spTGCCA3b5,CMTF3b2,CMTF3b5,RGCCAb2,RGCCAb5
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_vs_5B_1000_all


==> appendix/tables/raw_tables/2B_vs_5B_100_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B24_100,TGCCA1_B12345_100,MGCCA_B24_100,MGCCA_B12345_100,CMTF1_B24_100,CMTF1_B12345_100,TGCCA3_B24_100,TGCCA3_B12345_100,spTGCCA3_B24_100,spTGCCA3_B12345_100,CMTF3_B24_100,CMTF3_B12345_100,RGCCA_B24_100,RGCCA_B12345_100
TGCCA1b2,TGCCA1b5,MGCCAb2,MGCCAb5,CMTF1b2,CMTF1b5,TGCCA3b2,TGCCA3b5,spTGCCA3b2,spTGCCA3b5,CMTF3b2,CMTF3b5,RGCCAb2,RGCCAb5
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_vs_5B_100_all


==> appendix/tables/raw_tables/2B_vs_5B_200_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B24_200,TGCCA1_B12345_200,MGCCA_B24_200,MGCCA_B12345_200,CMTF1_B24_200,CMTF1_B12345_200,TGCCA3_B24_200,TGCCA3_B12345_200,spTGCCA3_B24_200,spTGCCA3_B12345_200,CMTF3_B24_200,CMTF3_B12345_200,RGCCA_B24_200,RGCCA_B12345_200
TGCCA1b2,TGCCA1b5,MGCCAb2,MGCCAb5,CMTF1b2,CMTF1b5,TGCCA3b2,TGCCA3b5,spTGCCA3b2,spTGCCA3b5,CMTF3b2,CMTF3b5,RGCCAb2,RGCCAb5
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_vs_5B_200_all


==> appendix/tables/raw_tables/2B_vs_5B_300_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B24_300,TGCCA1_B12345_300,MGCCA_B24_300,MGCCA_B12345_300,CMTF1_B24_300,CMTF1_B12345_300,TGCCA3_B24_300,TGCCA3_B12345_300,spTGCCA3_B24_300,spTGCCA3_B12345_300,CMTF3_B24_300,CMTF3_B12345_300,RGCCA_B24_300,RGCCA_B12345_300
TGCCA1b2,TGCCA1b5,MGCCAb2,MGCCAb5,CMTF1b2,CMTF1b5,TGCCA3b2,TGCCA3b5,spTGCCA3b2,spTGCCA3b5,CMTF3b2,CMTF3b5,RGCCAb2,RGCCAb5
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_vs_5B_300_all


==> appendix/tables/raw_tables/2B_vs_5B_500_all/log.txt <==
gas,cross_little
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B24_500,TGCCA1_B12345_500,MGCCA_B24_500,MGCCA_B12345_500,CMTF1_B24_500,CMTF1_B12345_500,TGCCA3_B24_500,TGCCA3_B12345_500,spTGCCA3_B24_500,spTGCCA3_B12345_500,CMTF3_B24_500,CMTF3_B12345_500,RGCCA_B24_500,RGCCA_B12345_500
TGCCA1b2,TGCCA1b5,MGCCAb2,MGCCAb5,CMTF1b2,CMTF1b5,TGCCA3b2,TGCCA3b5,spTGCCA3b2,spTGCCA3b5,CMTF3b2,CMTF3b5,RGCCAb2,RGCCAb5
Gas,Cross (small)
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/2B_vs_5B_500_all


==> appendix/tables/raw_tables/5B_1000_all/log.txt <==
square,gas,cross,cross_little,vector
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B12345_1000,MGCCA_B12345_1000,CMTF1_B12345_1000,TGCCA3_B12345_1000,spTGCCA3_B12345_1000,CMTF3_B12345_1000,RGCCA_B12345_1000,SVD_B12345_1000
TGCCA1,MGCCA,CMTF1,TGCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Square,Gas,Cross,Cross (small),Vector
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/5B_1000_all


==> appendix/tables/raw_tables/5B_100_all/log.txt <==
square,gas,cross,cross_little,vector
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B12345_100,MGCCA_B12345_100,CMTF1_B12345_100,TGCCA3_B12345_100,spTGCCA3_B12345_100,CMTF3_B12345_100,RGCCA_B12345_100,SVD_B12345_100
TGCCA1,MGCCA,CMTF1,TGCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Square,Gas,Cross,Cross (small),Vector
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/5B_100_all


==> appendix/tables/raw_tables/5B_200_all/log.txt <==
square,gas,cross,cross_little,vector
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B12345_200,MGCCA_B12345_200,CMTF1_B12345_200,TGCCA3_B12345_200,spTGCCA3_B12345_200,CMTF3_B12345_200,RGCCA_B12345_200,SVD_B12345_200
TGCCA1,MGCCA,CMTF1,TGCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Square,Gas,Cross,Cross (small),Vector
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/5B_200_all


==> appendix/tables/raw_tables/5B_300_all/log.txt <==
square,gas,cross,cross_little,vector
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B12345_300,MGCCA_B12345_300,CMTF1_B12345_300,TGCCA3_B12345_300,spTGCCA3_B12345_300,CMTF3_B12345_300,RGCCA_B12345_300,SVD_B12345_300
TGCCA1,MGCCA,CMTF1,TGCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Square,Gas,Cross,Cross (small),Vector
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/5B_300_all


==> appendix/tables/raw_tables/5B_500_all/log.txt <==
square,gas,cross,cross_little,vector
0.1,0.3,0.5,1
/home/fabiengirka/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/supplementary_material/TGCCA-simulations/
TGCCA1_B12345_500,MGCCA_B12345_500,CMTF1_B12345_500,TGCCA3_B12345_500,spTGCCA3_B12345_500,CMTF3_B12345_500,RGCCA_B12345_500,SVD_B12345_500
TGCCA1,MGCCA,CMTF1,TGCCA3,spTGCCA3,CMTF3,RGCCA,SVD
Square,Gas,Cross,Cross (small),Vector
~/Documents/Thesis/Académique/Redaction/MGCCA/3rd_submission/latex/TGCCA 3ème soumission - NeurIPS 2022/appendix/tables/raw_tables/5B_500_all

